Correct Approximation of Stationary Distributions

A classical problem for Markov chains is determining their stationary (or steady-state) distribution. This problem has an equally classical solution based on eigenvectors and linear equation systems. However, this approach does not scale to large instances, and iterative solutions are desirable. It turns out that a naive approach, as used by current model checkers, may yield completely wrong results. We present a new approach, which utilizes recent advances in partial exploration and mean payoff computation to obtain a correct, converging approximation.

==> data/onestate.csv <==
approx,solve
1.458,0.756
4.43,0.999
68.22,1.396
108.177,2.557
95.333,4.0
139.636,12.671
151.796,45.261
0.674,0.668
0.671,0.628
1.573,1.732
13.788,36.576
0.813,0.71
1.874,1.387
8.171,5.526
89.664,24.585
177.427,78.346
0.716,0.999
0.686,1.016
0.776,1.1
2.052,1.032
0.867,1.155
2.887,1.121
1.224,1.282
2.48,1.221
0.86,600
0.803,600
0.807,600
1.009,600
1.868,600
3.043,600
3.385,600
2.692,600
1.071,0.697
4.603,1.04
20.078,1.745
71.371,2.769
600,12.086
600,21.134
13.246,12.308
3.595,143.266
33.395,191.34
39.222,600
3.393,600
39.912,600
4.385,600
5.881,600
1.075,2.707
0.915,4.799
1.032,6.414
1.051,5.102
0.994,8.801
0.976,7.395
1.039,19.806
1.099,84.67
1.067,244.921
1.448,600
1.23,1.066
50.016,1.436
600,2.847
600,14.227
600,159.561
0.518,0.554
0.548,0.517
0.525,0.509
0.702,0.592
0.589,0.598
0.681,0.624
0.708,0.662
0.812,0.715
1.1,0.79
1.792,1.486
2.716,2.211
3.678,2.785
5.51,2.982
17.702,33.309
221.864,134.693
600,112.785
600,196.031
0.945,1.116
0.987,1.209
1.104,1.304
1.13,1.675
2.469,2.137
2.112,1.975
2.088,2.332
2.603,2.522
5.439,5.477
6.248,6.439
4.487,8.292
5.893,9.913
3.47,1.111
10.777,1.801
20.018,3.277
101.003,3.621
600,6.766
600,11.117
600,20.987
600,52.397
600,138.22
600,209.68
4.348,4.381
4.491,4.913
5.313,5.967
5.613,6.826
4.705,7.489
5.177,8.39
5.489,9.182


==> data/single.csv <==
approx,solve
1.524,3.902
51.081,600
7.817,50.403
2.894,3.616
87.601,600
11.316,0.537
17.95,0.517
0.55,0.601
11.409,4.794
2.975,0.773
19.498,2.082
179.502,66.197
0.708,0.697
40.587,600
0.617,0.601
9.11,2.687
269.793,600
0.661,0.628
0.798,0.692
1.727,0.862
5.828,1.584
35.169,8.33
147.107,600
1.712,0.777
247.689,32.707
0.612,0.608
0.678,0.621
1.134,1.382
7.966,42.428
189.985,600

